An Investigation of Representation and Allocation Harms in Contrastive Learning

The effect of underrepresentation on the performance of minority groups is known to be a serious problem in supervised learning settings; however, it has been underexplored so far in the context of self-supervised learning (SSL). In this paper, we demonstrate that contrastive learning (CL), a popular variant of SSL, tends to collapse representations of minority groups with certain majority groups. We refer to this phenomenon as representation harm and demonstrate it on image and text datasets using the corresponding popular CL methods. Furthermore, our causal mediation analysis of allocation harm on a downstream classification task reveals that representation harm is partly responsible for it, thus emphasizing the importance of studying and mitigating representation harm. Finally, we provide a theoretical explanation for representation harm using a stochastic block model that leads to a representational neural collapse in a contrastive learning setting.

==> yk-colab.txt <==
Name: Yuekai Sun
Website: https://yuekai.github.io/
Email: yuekai@umich.edu

Record of successful collaboration.

Papers: 15 papers together at NeurIPS, ICML, ICLR (3 orals, 2 spotlights) starting in 2019 and spanning the following topics:
1. operationalizing individual fairness (main topic)
2. adversarial/distributional robustness
3. federated learning

Other: 2 book chapters, 2 patents, AAAI tutorial.

Work with Yuekai has also been instrumental in the development of:
1. IBM's open-source Python library for individual fairness (inFairness) and related demonstrations
2. Recent demo on finding and correcting biases in LLMs from BAM

Yuekai's (brief) statement.

Mikhail and I wish to leverage our expertise in algorithmic fairness to develop algorithms for auditing and enforcing fairness in LLM-powered AI. In the near term, we wish to develop algorithms for principled auditing and post-processing LLM's (e.g. prompt tuning) so that they are algorithmically fair. This effort grew out of our earlier work on post-processing predictive models. More broadly, algorithmic biases are one of many AI safety (especially AI alignment) issues arising from the widespread deployment of LLM's that we wish to address. We seek guidance from the needs of real-world AI practitioners (including IBM clients) to help prioritize our efforts.

Buzzwords:
- content-grounded dialogue
- summarization; generation (like an email from keywords)
- parameter efficient fine-tuning such as prompt-tuning.
